Towards Stable Second-Kind Boundary Integral Equations for Transient Wave Problems

In this paper, we discuss the stable discretisation of the double layer boundary integral operator for the wave equation in $1d$. For this, we show that the boundary integral formulation is $L^2$-elliptic and also inf-sup stable in standard energy spaces. This turns out to be a particular case of a recent result on the inf-sup stability of boundary integral operators for the wave equation and contributes to its further understanding. Moreover, we present the first BEM discretisations of second-kind operators for the wave equation for which stability is guaranteed and a complete numerical analysis is offered. We validate our theoretical findings with numerical experiments.

==> Data/N.txt <==
N
64
128
256
512
1024



==> Data/inf_sup_2ndkind_Hhalf_Tdiff_nonuniform.txt <==
3.881884901094584395e-01
2.580569383954383622e-01
1.917401375782908646e-01
1.527143197534246988e-01
1.276459823616119815e-01
1.094024597802378540e-01
9.587974761833609194e-02
8.523430410384413847e-02
7.681243390922912195e-02
6.987008963432080055e-02


==> Data/inf_sup_2ndkind_Hhalf_Tdiff_uniform.txt <==
4.881910944450686962e-01
3.018681611105076823e-01
2.173587073821031390e-01
1.696110061147121928e-01
1.390006236193440936e-01
1.177259006658392532e-01
1.020882256303809743e-01
9.011234407860753415e-02
8.064806818128239518e-02
7.298139355005978102e-02


==> Data/inf_sup_2ndkind_Hhalf_Tfixed_nonuniform.txt <==
2.500891036294843883e-01
2.300295291975868739e-01
2.220130137594546471e-01
2.206278296291513119e-01
2.197253196612012072e-01


==> Data/inf_sup_2ndkind_Hhalf_Tfixed_uniform.txt <==
3.018681611105076823e-01
3.017459042386588242e-01
3.017007463545359203e-01
3.016735268160318784e-01
3.012975354463084954e-01

